AI Chiller: An Open IoT Cloud Based Machine Learning Framework for the Energy Saving of Building HVAC System via Big Data Analytics on the Fusion of BMS and Environmental Data

Energy saving and carbon emission reduction in buildings is one of the key measures in combating climate change. Heating, Ventilation, and Air Conditioning (HVAC) system account for the majority of the energy consumption in the built environment, and among which, the chiller plant constitutes the top portion. The optimization of chiller system power consumption had been extensively studied in the mechanical engineering and building service domains. Many works employ physical models from the domain knowledge. With the advance of big data and AI, the adoption of machine learning into the optimization problems becomes popular. Although many research works and projects turn to this direction for energy saving, the application into the optimization problem remains a challenging task. This work is targeted to outline a framework for such problems on how the energy saving should be benchmarked, if holistic or individually modeling should be used, how the optimization is to be conducted, why data pattern augmentation at the initial deployment is a must, why the gradually increasing changes strategy must be used. Results of analysis on historical data and empirical experiment on live data are presented.

==> figures/content.json <==
[{"id":"d0885ff64289360a35ea68c212","class":"sheet","title":"Map 1","rootTopic":{"id":"bbb89de164d89b8d9cd65961b1","class":"topic","title":"Optimization\n13% average saving for one week in June-2018","structureClass":"org.xmind.ui.map.unbalanced","children":{"attached":[{"id":"d281d8de-ef75-457d-9864-d9a13ff38b56","title":"Working","children":{"attached":[{"id":"f02adc17847a59c02b75982849","title":"Sub-model 2: Control Inputs - kWh/Ton Approximation/Simulation","position":{"x":-499.5,"y":18.5},"image":{"src":"xap:resources/a3c3ba37e2df7ae6a825ef25f75fff3d04acb417cb4b06b6177cdd22a02472f1.svg"}}]},"style":{"id":"8b99c10a-23e8-4075-9150-b8bacd667b41","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"16pt","fo:font-weight":"500","fo:color":"#091C34","fo:text-align":"left","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.topicShape.underline","shape-corner":"5pt","line-corner":"8pt","line-color":"#F8932E","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","border-line-color":"#F8932E","border-line-width":"2pt","svg:fill":"#FFFF80"}}},{"id":"d6418b15-1781-464a-b528-0918f93e8a96","title":"Working","children":{"attached":[{"id":"49aa8c34a4fbe1c5252f6aeb45","title":"Sub-model 1: Load Demand Forecasting","position":{"x":-505.5,"y":-132},"image":{"src":"xap:resources/a3c3ba37e2df7ae6a825ef25f75fff3d04acb417cb4b06b6177cdd22a02472f1.svg"}}]},"style":{"id":"4929964a-1f1d-4068-9da6-c8a8334f62ae","properties":{"svg:fill":"#FFFF80"}},"titleUnedited":true}],"detached":[{"id":"b22c1c1d-0fe9-4fa9-8e65-d6c640f9705b","title":"Workaround applied","position":{"x":-848.5,"y":-111.5},"children":{"attached":[{"id":"0ccb29dd-ddb4-4d6d-8dc2-f4e3541bfd37","title":"Historical Data","position":{"x":-288,"y":131.66665649414062}}]},"style":{"id":"191b6ebe-19ed-4c08-9b87-5f6beda60713","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"16pt","fo:font-weight":"500","fo:color":"#091C34","fo:text-align":"left","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.topicShape.underline","shape-corner":"5pt","line-corner":"8pt","line-color":"#F8932E","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","border-line-color":"#F8932E","border-line-width":"2pt","svg:fill":"#75BF7B"}},"boundaries":[]},{"id":"a8f5fe20-ff4d-48df-9984-ed29a30db8ab","title":"Accumulating & Studying workaround","position":{"x":-829.9217629370446,"y":-169.7222900390626},"style":{"id":"6d26ab05-fc0b-4fe8-8ad3-01a0e290e7b9","properties":{"svg:fill":"#FFFF80"}},"boundaries":[{"id":"4df50939-ca8a-479e-b7a6-1d531c97eaa3","title":"Short of data: Available start from 08-June","range":"(0,0)","style":{"id":"1fae633a-75d5-472b-b273-5b82164a7a4d","properties":{"line-width":"2pt","svg:fill":"#E9E9E8","line-color":"#FF8000"}}}],"children":{"attached":[{"id":"01bbb3d9-8ea5-43ab-a87e-2aaa2ee192ba","title":"Real-time Data","customWidth":199.68932089248452,"titleUnedited":true}]}},{"id":"6171a38b-d0b7-421d-80d1-b7a4aa9842f3","title":"OK","style":{"id":"c6a5b236-54bc-45ce-b49e-9675192294b8","properties":{"svg:fill":"#75BF7B"}},"position":{"x":-817.0000000000001,"y":-268.8334147135418},"children":{"attached":[{"id":"219c822b-43f7-449c-a55b-dcaae1d21aa1","title":"Weather Data","position":{"x":-288,"y":131.66665649414062}}]}}]},"extensions":[{"content":[{"content":"0","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}],"summaries":[],"boundaries":[{"id":"9db9800d-083f-4cbd-880b-a6ddd197b421","title":"Accuracy: (3.6%, 3.8%)","range":"(0,0)","style":{"id":"7f3b2bd8-52d7-40cd-abf6-04b203828136","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#FFFFFF","fo:text-align":"left","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.boundaryShape.roundedRect","line-color":"#5E5E5E","line-width":"2pt","line-pattern":"dot","svg:opacity":"0.2","svg:fill":"#E9E9E8"}}},{"id":"fadae78e-4543-4528-8ba0-d169d4da3d60","title":"Accuracy: Daily 82%","range":"(1,1)"}],"image":{"src":"xap:resources/c4a6645a15caf9510b75e0388691274c95cb7800940c51f54eb491a43dbe2079.svg","align":"top"},"style":{"id":"15869e0f-57f5-4c36-aced-fbb8bf388cff","properties":{"svg:fill":"#FFFF80","fo:color":"#000000"}}},"theme":{"id":"f7f73af7-90f2-4afe-854b-d4a569205111","importantTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F04137","svg:fill":"none"}},"minorTopic":{"type":"topic","properties":{"svg:fill":"none","fo:font-weight":"bold","fo:color":"#06ABD0"}},"expiredTopic":{"type":"topic","properties":{"fo:font-style":"italic","fo:text-decoration":" line-through"}},"centralTopic":{"properties":{"fo:color":"#000000","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"24pt","fo:font-style":"normal","border-line-width":"0","border-line-color":"#374C75","line-color":"#374C75","line-width":"3pt","svg:fill":"#FFFFFF"},"styleId":"39687c955b998eedc81008bf3f","type":"topic"},"boundary":{"properties":{"fo:font-style":"normal","fo:color":"#FFFFFF","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"14pt","svg:fill":"#E9E9E8","line-color":"#5E5E5E","line-pattern":"dot"},"styleId":"29f9b72a43c95e2d17c1ebd6c8","type":"boundary"},"floatingTopic":{"properties":{"svg:fill":"#EBEBEB","shape-class":"org.xmind.topicShape.roundedRect","border-line-width":"0pt","border-line-color":"#374C75","fo:color":"#332F2E","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:font-weight":"600","fo:font-style":"normal","line-class":"org.xmind.branchConnection.bight","line-color":"#5E5E5E","line-width":"2pt"},"styleId":"8edb0655eed84223023988f896","type":"topic"},"subTopic":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}},"mainTopic":{"type":"topic","properties":{"border-line-width":"2pt","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","svg:fill":"none","shape-class":"org.xmind.topicShape.underline","fo:color":"#091C34","fo:font-size":"16pt","fo:font-family":"Avenir Next","fo:font-weight":"500"}},"calloutTopic":{"properties":{"fo:font-weight":"600","fo:font-style":"normal","fo:font-size":"14pt","fo:font-family":"Avenir Next","border-line-width":"0","svg:fill":"#5E5E5E","fo:color":"#FFFFFF"},"styleId":"4379160bdc98a456dd60a8721d","type":"topic"},"summary":{"properties":{"shape-class":"org.xmind.summaryShape.square","line-width":"2pt","line-color":"#5E5E5E"},"styleId":"14394c4b1a5b6b534182699edf","type":"summary"},"summaryTopic":{"properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","line-color":"#5E5E5E","shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"#EBEBEB","fo:color":"#091C34","fo:font-weight":"600","fo:font-style":"normal","fo:font-family":"Avenir Next","fo:font-size":"14pt","border-line-width":"0pt","border-line-color":"#5E5E5E"},"styleId":"963bfcbd450931f641aef94ec5","type":"topic"},"relationship":{"properties":{"line-width":"2pt","line-pattern":"dot","line-color":"#5E5E5E","fo:font-weight":"600","fo:font-style":"normal","fo:color":"#5E5E5E","fo:font-family":"Avenir Next","fo:font-size":"14pt","arrow-begin-class":"org.xmind.arrowShape.attached"},"styleId":"67596f401d995d448791686b97","type":"relationship"},"map":{"properties":{"multi-line-colors":"#F04137 #F8932E #FEC938 #A0C347 #06ABD0 #832A96","line-tapered":"tapered","svg:fill":"#F5F5FA"},"styleId":"c9c904312f6968e676f4fafd22","type":"map"},"level3":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","border-line-width":"2pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}}},"settings":{"infoItems/infoItem":[{"type":"label","mode":"card"},{"type":"note","mode":"card"},{"type":"href","mode":"card"},{"type":"task","mode":"card"}]},"topicPositioning":"fixed","relationships":[{"id":"498de408-053e-4bf1-8de1-78feeb723a1d","end1Id":"b22c1c1d-0fe9-4fa9-8e65-d6c640f9705b","end2Id":"9db9800d-083f-4cbd-880b-a6ddd197b421","controlPoints":{"0":{"x":108.95264371236249,"y":34.54674568547409},"1":{"x":-49.88233121236249,"y":68.95325431452588}},"title":"","style":{"id":"5941410c-e2a6-41de-8e1d-956b1021634e","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#5E5E5E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.relationshipShape.curved","line-color":"#5E5E5E","line-width":"2pt","line-pattern":"dot","arrow-end-class":"org.xmind.arrowShape.triangle","arrow-begin-class":"org.xmind.arrowShape.attached"}}},{"id":"40a509e7-3821-4f4a-8b0b-fc442d560918","end1Id":"a8f5fe20-ff4d-48df-9984-ed29a30db8ab","end2Id":"9db9800d-083f-4cbd-880b-a6ddd197b421","controlPoints":{"0":{"x":100.49479858433153,"y":19.160386671449487},"1":{"x":-78.3753577919739,"y":14.672946661883813}},"title":"","style":{"id":"bd1c23f9-a8b1-4405-9d65-99de97f03774","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#5E5E5E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.relationshipShape.curved","line-color":"#FF0000","line-width":"2pt","line-pattern":"dot","arrow-end-class":"org.xmind.arrowShape.triangle","arrow-begin-class":"org.xmind.arrowShape.attached"}}},{"id":"f5ac7d29-a7a0-44d3-aac4-d26831b9ab65","end1Id":"9db9800d-083f-4cbd-880b-a6ddd197b421","end2Id":"6171a38b-d0b7-421d-80d1-b7a4aa9842f3","controlPoints":{"0":{"x":-7.012207583918666,"y":-2.1187744896313347},"1":{"x":119.222320521612,"y":64.1187744896313}},"title":""},{"id":"388df010-7f29-4533-bd4f-cb78c40b6944","end1Id":"fadae78e-4543-4528-8ba0-d169d4da3d60","end2Id":"6171a38b-d0b7-421d-80d1-b7a4aa9842f3","controlPoints":{"0":{"x":3.2618242408954075,"y":-3.2956134489634508},"1":{"x":106.24348764878584,"y":-1.3710532177032064}},"title":""}]},{"id":"3fab79e59aead6bd504b38f665","class":"sheet","title":"Map 2","rootTopic":{"id":"24fbada63339f4f30ef06a07ab","class":"topic","title":"Performance Metrics","structureClass":"org.xmind.ui.map.unbalanced","children":{"attached":[{"id":"ddabeb12f368f823b56afa04d6","title":"Saving of kWh","children":{"attached":[{"id":"0079d459-2dc4-4162-b660-3e6ff17a45e2","title":"Historical","children":{"attached":[{"id":"31f60519-70e9-4277-8e46-2fde532c1f16","title":"Average with Confidence Interval","children":{"attached":[{"id":"57cb3ba5-91d0-48e9-b615-8369779989a8","title":"Saving to FORECAST in percentage avg=12.8% ±3.2%","notes":{"plain":{"content":"On D0, we FORECAST our recommendation for D1 will generate this many saving.\n\nDaily  (14-06-2018 to 20-06-2018), 18-06-2018 excluded (dragon boat festival)\n\n35 times repetitive tests\n\n7h30min used in computation"},"ops":{"ops":[{"attributes":{"bold":true},"insert":"On D0, we FORECAST our recommendation for D1 will generate this many saving."},{"insert":"\n\nDaily  (14-06-2018 to 20-06-2018), 18-06-2018 excluded (dragon boat festival)\n\n35 times repetitive tests\n\n7h30min used in computation\n"}]},"html":{"content":{"paragraphs":[{"spans":[{"style":{"type":"text","properties":{"fo:font-weight":"bold"}},"text":"On D0, we FORECAST our recommendation for D1 will generate this many saving."}]},{"spans":[{"text":""}]},{"spans":[{"text":""}]},{"spans":[{"text":"Daily  (14-06-2018 to 20-06-2018), 18-06-2018 excluded (dragon boat festival)"}]},{"spans":[{"text":""}]},{"spans":[{"text":"35 times repetitive tests"}]},{"spans":[{"text":""}]},{"spans":[{"text":"7h30min used in computation"}]}]}}},"customWidth":352.3559875488281},{"id":"90a87206-5ee1-40d4-aa72-d1e90bc2b304","title":"Saving ACTUALLY happened avg=17.8 ±7.0%","notes":{"plain":{"content":"At the end D1, we report that our recommendation ACTUALLY generated this many saving\n\nSuch KPI will NOT be available in the deployed situation."},"ops":{"ops":[{"attributes":{"bold":true},"insert":"At the end D1, we report that our recommendation ACTUALLY generated this many saving"},{"insert":"\n\n"},{"attributes":{"bold":true},"insert":"Such KPI will NOT be available in the deployed situation."},{"insert":"\n"}]},"html":{"content":{"paragraphs":[{"spans":[{"style":{"type":"text","properties":{"fo:font-weight":"bold"}},"text":"At the end D1, we report that our recommendation ACTUALLY generated this many saving"}]},{"spans":[{"text":""}]},{"spans":[{"text":""}]},{"spans":[{"style":{"type":"text","properties":{"fo:font-weight":"bold"}},"text":"Such KPI will NOT be available in the deployed situation."}]},{"spans":[{"text":""}]}]}}},"customWidth":295.6601867675781}]},"boundaries":[{"id":"3fb0f563-487e-42ec-9c32-8247903c1bc5","title":"confidence interval(95%)=(10.8%, 24.8%)","range":"(1,1)"},{"id":"0fe0baa9-36e4-40f2-bfd2-10787cc9f4f9","title":"confidence interval(95%)=(9.6%, 16.0%)","range":"(0,0)"}]}]},"boundaries":[]},{"id":"b187d0cb-8455-4bc9-a05b-9ffcbaa2b868","title":"Live","children":{"attached":[{"id":"184e5de2-ee92-40df-9417-1b36eaf186f2","title":"Average with Confidence Interval","children":{"attached":[{"id":"a884d24e-26ef-4ef0-9eca-bd874eb2048b","title":"percentage avg=4% found in 2 days"},{"id":"62c735e9-b168-46e8-824e-65e75b40c499","title":"confidence interval=not available yet"}]}}]}}],"summary":[{"title":"Future Works","id":"bf9be266-bf78-43b1-9691-47bc8ffc4f8f","children":{"attached":[{"id":"adf9a810-897a-4602-96a6-264e521c777c","title":"Obtain historical data gap (Feb-June-2019)"},{"id":"7ff90fc2-6743-44df-9422-0aaa2d37500d","title":"Accumulate more live data"},{"id":"46329a42-f0eb-4fef-9cc8-a06c1eecf896","title":"Improve savings on live data","children":{"attached":[{"id":"8f7c971f-d2bb-40b4-bd16-0f9f4b452440","title":"Improve model 1","titleUnedited":true},{"id":"85e97199-546f-4d6d-96e4-0d9812858d35","title":"Justification on savings","titleUnedited":true}]}},{"id":"69d37f6e-17cb-417c-955a-4c36c78e5415","title":"System implementation and deployment"},{"id":"eae8ab07-50b9-41ee-aff5-98d0f5862a0d","title":"Adaptation and Calibration for deployed system/models"},{"id":"746b10ea-2219-4d8c-a864-768e0b67661d","title":"Reduce the requirement on the number of input features"}]}}]},"boundaries":[{"id":"18fc1893-3320-4dd4-b1e1-63a55bc8dc2c","title":"Improvement","range":"(1,1)"}],"summaries":[{"id":"ca415dce-1362-4324-9b90-f766396a738d","range":"(1,1)","topicId":"bf9be266-bf78-43b1-9691-47bc8ffc4f8f"}]},{"id":"0e02fb7c-ba13-482c-b227-04a2da03a54b","title":"Accuracy of Model 2","children":{"attached":[{"id":"f6566f5d-7a36-4d6c-a2f1-c1ada72b2703","title":"Historical","children":{"attached":[{"id":"a9e39b8a-eeed-425a-8d89-43e83651832b","title":"Average with Confidence Interval","children":{"attached":[{"id":"d2d7a9f4-30f6-4f60-82a8-f2bba7fa36d5","title":"Power MAPE avg=3.7% ±0.1%","notes":{"plain":{"content":"Daily (future 24h-48h)\n\nOne month (01-06-2018 to 01-07-2018)\n\n50 times repetitive tests/day\n\nMean Absolute Percentage Error"},"ops":{"ops":[{"insert":"Daily (future 24h-48h)\n\nOne month (01-06-2018 to 01-07-2018)\n\n50 times repetitive tests/day\n\nMean Absolute Percentage Error\n"}]},"html":{"content":{"paragraphs":[{"spans":[{"text":"Daily (future 24h-48h)"}]},{"spans":[{"text":""}]},{"spans":[{"text":"One month (01-06-2018 to 01-07-2018)"}]},{"spans":[{"text":""}]},{"spans":[{"text":"50 times repetitive tests/day"}]},{"spans":[{"text":""}]},{"spans":[{"text":"Mean Absolute Percentage Error"}]}]}}},"customWidth":285.3559875488281},{"id":"f91fc352-b288-4418-a033-eecf322d6eae","title":"Load MAPE avg=5.8% ±0.2%","notes":{"plain":{"content":"Daily (future 24h-48h)\n\nOne month (01-06-2018 to 01-07-2018)\n\n50 times repetitive tests/day\n\nMean Absolute Percentage Error"},"ops":{"ops":[{"insert":"Daily (future 24h-48h)\n\nOne month (01-06-2018 to 01-07-2018)\n\n50 times repetitive tests/day\n\nMean Absolute Percentage Error\n"}]},"html":{"content":{"paragraphs":[{"spans":[{"text":"Daily (future 24h-48h)"}]},{"spans":[{"text":""}]},{"spans":[{"text":"One month (01-06-2018 to 01-07-2018)"}]},{"spans":[{"text":""}]},{"spans":[{"text":"50 times repetitive tests/day"}]},{"spans":[{"text":""}]},{"spans":[{"text":"Mean Absolute Percentage Error"}]}]}}},"customWidth":286.0226542260498}]},"summaries":[],"boundaries":[{"id":"d6b6ebef-e91e-44a0-b6b4-95a17b24b31e","title":"confidence interval(95%)=(3.6%, 3.8%)","range":"(0,0)"},{"id":"e967e7ac-1e1c-48f0-8bd0-9e6ede0226f1","title":"confidence interval(95%)=(5.6%, 6.0%)","range":"(1,1)"}]}]},"titleUnedited":true},{"id":"bef99241-efa1-4940-9307-b114988da597","title":"Live","children":{"attached":[{"id":"9345e578-7ab1-4264-b777-2a2b68aac0aa","title":"Average with Confidence Interval","children":{"attached":[{"id":"a720f9ff-5e03-439d-a672-ddf3d36d621d","title":"MAPE avg="},{"id":"76baea16-b4ac-4067-946a-81dcfd4d94a5","title":"confidence interval=","titleUnedited":true}]}}]},"titleUnedited":true}]},"boundaries":[{"id":"6555abf6-39c3-4dd9-b10f-51d41893135f","title":"Task 3: See if combine historical data in training improve the performance","range":"(1,1)"}],"titleUnedited":true,"summaries":[]},{"id":"d1a9506447d88bb5ec17196d52","title":"Accuracy of Model 1","children":{"attached":[{"id":"ac5f4415-0ffa-4fea-8415-9d21e31fe82e","title":"Historical","children":{"attached":[{"id":"a11b5ef9-780c-4098-863e-cafd5c8560bc","title":"Average with Confidence Interval","children":{"attached":[{"id":"b3352699-fd11-48ad-9b02-0b66b3508c44","title":"Power MAPE avg=16.6% ±10%","customWidth":296.2231750488281},{"id":"ce5faf80-3ae9-4e1b-8bf7-0cf59124e219","title":"Load MAPE avg=14.0% ±5.8%","customWidth":306.6601867675781}]},"boundaries":[{"id":"0ba15c89-761c-4175-af7b-24a15b23b4d2","title":"confidence interval(95%)=(6.6%, 26.6%)","range":"(0,0)"},{"id":"19f10115-3ab2-4c5c-91fa-1c638199990f","title":"confidence interval(95%)=(8.2%, 19.8%)","range":"(1,1)"}]}]},"titleUnedited":true},{"id":"2eeae47f-36a2-4eb2-abf3-ca0caf760b93","title":"Live","children":{"attached":[{"id":"eed75218-2a87-4bee-a4ed-7ce84ac16336","title":"Average with Confidence Interval","children":{"attached":[{"id":"2c6634d3-fc20-452c-a46a-352d17da4c77","title":"MAPE avg="},{"id":"577ca4ce-a658-466f-8082-730d17891594","title":"confidence interval=","titleUnedited":true}]}}]},"titleUnedited":true}]},"boundaries":[{"id":"3119e865-c05e-43ec-94df-fb551536a57c","title":"Task 6: See if use also historical data in training improve the performance","range":"(1,1)"}]}]},"extensions":[{"content":[{"content":"3","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}]},"theme":{"id":"f7f73af7-90f2-4afe-854b-d4a569205111","importantTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F04137","svg:fill":"none"}},"minorTopic":{"type":"topic","properties":{"svg:fill":"none","fo:font-weight":"bold","fo:color":"#06ABD0"}},"expiredTopic":{"type":"topic","properties":{"fo:font-style":"italic","fo:text-decoration":" line-through"}},"centralTopic":{"properties":{"fo:color":"#000000","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"24pt","fo:font-style":"normal","border-line-width":"0","border-line-color":"#374C75","line-color":"#374C75","line-width":"3pt","svg:fill":"#FFFFFF"},"styleId":"39687c955b998eedc81008bf3f","type":"topic"},"boundary":{"properties":{"fo:font-style":"normal","fo:color":"#FFFFFF","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"14pt","svg:fill":"#E9E9E8","line-color":"#5E5E5E","line-pattern":"dot"},"styleId":"29f9b72a43c95e2d17c1ebd6c8","type":"boundary"},"floatingTopic":{"properties":{"svg:fill":"#EBEBEB","shape-class":"org.xmind.topicShape.roundedRect","border-line-width":"0pt","border-line-color":"#374C75","fo:color":"#332F2E","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:font-weight":"600","fo:font-style":"normal","line-class":"org.xmind.branchConnection.bight","line-color":"#5E5E5E","line-width":"2pt"},"styleId":"8edb0655eed84223023988f896","type":"topic"},"subTopic":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}},"mainTopic":{"type":"topic","properties":{"border-line-width":"2pt","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","svg:fill":"none","shape-class":"org.xmind.topicShape.underline","fo:color":"#091C34","fo:font-size":"16pt","fo:font-family":"Avenir Next","fo:font-weight":"500"}},"calloutTopic":{"properties":{"fo:font-weight":"600","fo:font-style":"normal","fo:font-size":"14pt","fo:font-family":"Avenir Next","border-line-width":"0","svg:fill":"#5E5E5E","fo:color":"#FFFFFF"},"styleId":"4379160bdc98a456dd60a8721d","type":"topic"},"summary":{"properties":{"shape-class":"org.xmind.summaryShape.square","line-width":"2pt","line-color":"#5E5E5E"},"styleId":"14394c4b1a5b6b534182699edf","type":"summary"},"summaryTopic":{"properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","line-color":"#5E5E5E","shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"#EBEBEB","fo:color":"#091C34","fo:font-weight":"600","fo:font-style":"normal","fo:font-family":"Avenir Next","fo:font-size":"14pt","border-line-width":"0pt","border-line-color":"#5E5E5E"},"styleId":"963bfcbd450931f641aef94ec5","type":"topic"},"relationship":{"properties":{"line-width":"2pt","line-pattern":"dot","line-color":"#5E5E5E","fo:font-weight":"600","fo:font-style":"normal","fo:color":"#5E5E5E","fo:font-family":"Avenir Next","fo:font-size":"14pt","arrow-begin-class":"org.xmind.arrowShape.attached"},"styleId":"67596f401d995d448791686b97","type":"relationship"},"map":{"properties":{"multi-line-colors":"#F04137 #F8932E #FEC938 #A0C347 #06ABD0 #832A96","line-tapered":"tapered","svg:fill":"#F5F5FA"},"styleId":"c9c904312f6968e676f4fafd22","type":"map"},"level3":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","border-line-width":"2pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}}},"settings":{"infoItems/infoItem":[{"type":"label","mode":"card"},{"type":"note","mode":"card"},{"type":"href","mode":"card"},{"type":"task","mode":"card"}]},"topicPositioning":"fixed"},{"id":"ea58246b0efa63cb77250a7f19","class":"sheet","title":"Map 3","rootTopic":{"id":"3c18685576a9023544d1ea5794","class":"topic","title":"Optimization\n(Genetic Algorithm, Particle Swarm, etc.)","structureClass":"org.xmind.ui.map.unbalanced","children":{"attached":[{"id":"a53b9520e49907e4f64af8a414","title":"Chiller Plant Parameters as recommendations"},{"id":"519713bb-76bb-4426-8daa-4f7e966ea478","title":"Corresponding Power Savings to be achieved"},{"id":"3e9e993b-2a63-4641-8317-843283073d26","title":"Corresponding Cooling Load to be Provided"},{"id":"c6300649-414b-46d6-ac63-f1de366beecf","title":"Time"},{"id":"04e56305-01de-49b3-88db-d05c69b1e758","title":"Cooling Load to be Provided","children":{"attached":[{"id":"e6a3e931-653f-4a04-9563-42c7ca68681a","title":"Sub-model 2","style":{"id":"2384263a-aa94-4687-9482-e7be16ad9a22","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#332F2E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.topicShape.roundedRect","shape-corner":"8pt","line-corner":"8pt","line-color":"#5E5E5E","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","border-line-color":"#374C75","border-line-width":"0pt","svg:fill":"#EBEBEB"}},"boundaries":[],"position":{"x":-581.5,"y":339.5},"children":{"attached":[{"id":"4e75ef91-6b83-45cb-a15b-ca4d5e4440e8","title":"Weather","position":{"x":-191.66668701171875,"y":-183}},{"id":"b092d7bd-ff2f-42f7-804b-c5fd39f7cc43","title":"Time","position":{"x":-15.66668701171875,"y":-178.66668701171875}},{"id":"1b7ea39b-421f-4386-b979-58896c89ceb9","title":"Chiller Plant Parameters"}]},"titleUnedited":true,"image":{"src":"xap:resources/de44377befa2d676265ea7fa2a453fb84e470a762b785655884dd4e352f40b0a.svg"}}]}},{"id":"24a6d412-3f9f-4ee9-8009-5848bccb983f","title":"Power to be Consumed","titleUnedited":true},{"id":"e9e2256e-ecde-4085-8bbb-858b9478f85e","title":"..."},{"id":"f33ffdc1-e18f-4e3d-966e-4f0b1649e995","title":"Cooling Load to be Provided","customWidth":0,"children":{"attached":[{"id":"7dd5c0dc-0161-494e-9af0-59349385028f","title":"Sub-model 2","position":{"x":-477.33331298828125,"y":83.66668701171875},"children":{"attached":[{"id":"eee21b04-93b6-4b8c-ad4f-3ad8a3f1f642","title":"Weather","position":{"x":-191.66668701171875,"y":-183}},{"id":"659aef8b-bab3-4168-96a6-4c8c2375e763","title":"Time","position":{"x":-15.66668701171875,"y":-178.66668701171875}},{"id":"1d8b74ac-aedb-42d3-bde6-d8a33956d87d","title":"Chiller Plant Parameters"}]},"titleUnedited":true,"boundaries":[],"style":{"id":"b25eddb7-e1d5-4146-8c49-7c2f91195143","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#332F2E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.topicShape.roundedRect","shape-corner":"8pt","line-corner":"8pt","line-color":"#5E5E5E","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","border-line-color":"#374C75","border-line-width":"0pt","svg:fill":"#EBEBEB"}},"image":{"src":"xap:resources/de44377befa2d676265ea7fa2a453fb84e470a762b785655884dd4e352f40b0a.svg"}}]},"boundaries":[]},{"id":"92115e2d-4504-4ce1-b43c-5d785a365632","title":"Power to be Consumed"},{"id":"555b1e88-dccb-4d66-963e-4b8336664f2a","title":"Benchmark Power Consumption","children":{"attached":[{"id":"46ee6a50-1691-4e2b-8fea-265041d52590","title":"Sub-model 1","position":{"x":-587.8333740234375,"y":-390.83331298828125},"children":{"attached":[{"id":"0c8ab96d-11ea-444c-aaf4-da531f143ce0","title":"Weather","position":{"x":-191.66668701171875,"y":-183}},{"id":"c48fc95f-a042-4c3c-89ec-889bc645a722","title":"Time","position":{"x":-15.66668701171875,"y":-178.66668701171875}}]},"titleUnedited":true,"image":{"src":"xap:resources/c4a6645a15caf9510b75e0388691274c95cb7800940c51f54eb491a43dbe2079.svg","align":"top"},"style":{"id":"fe98d713-bf49-408d-aa93-99af9f493724","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#332F2E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.topicShape.roundedRect","shape-corner":"8pt","line-corner":"8pt","line-color":"#5E5E5E","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","border-line-color":"#374C75","border-line-width":"0pt","svg:fill":"#EBEBEB"}}}]}},{"id":"cf3a5e13-3595-4290-93ca-ef883de52a25","title":"Target Cooling Load","titleUnedited":true}],"detached":[{"id":"88bae344-e96c-4d03-9b80-211b24b587ca","title":"Data\nInput Features","position":{"x":-916.333251953125,"y":-5.5},"children":{"attached":[{"id":"89dfe940-033c-402d-92f1-126602ebc635","title":"Weather"},{"id":"647e0e09-2866-4fad-993b-f13f0faf6ab3","title":"Time"},{"id":"38894d86-3e1e-425b-84ae-8967b93a0bd2","title":"Chiller i On/Off"},{"id":"a72a5824-a8e4-49e7-a540-712eb0957cc9","title":"Chiller i Setpoint"},{"id":"3e32eb56-ed0a-4023-b4f9-cee5237376db","title":"Pump j On/Off"},{"id":"a15c6ae6-57a6-4c10-8dec-4cc4a8593755","title":"Pump j Fequency"},{"id":"a39511ab-f0fa-42bc-8abb-2b35e0ba8c21","title":"Valve k Degree"},{"id":"5547f38c-ea18-4f21-8479-36d15baa380f","title":"..."}]},"titleUnedited":true},{"title":"Optimize by reducing Cooling Production","id":"5607d896-471c-4795-a12f-350ca38fc75f","position":{"x":65.5,"y":-463.5},"children":{"attached":[{"title":"Real-time demand detection/forecasting","id":"0e5ceda9-1b96-4123-b247-1318a3737096"}]}}]},"extensions":[{"content":[{"content":"4","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}],"boundaries":[{"id":"2409617e-b03d-43bf-98bd-f40f47b4db23","title":"Solution Candidate 1","range":"(7,8)","style":{"properties":{"fo:font-family":"'Times New Roman','Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"italic","fo:font-weight":"bold"},"id":"78bb6444-6820-401c-a07d-512b4711487b"}},{"id":"c5251aa3-9b55-4523-bc3f-55daac862d8d","title":"Solution Candidate n","range":"(4,5)","style":{"properties":{"fo:font-style":"italic","fo:font-family":"Times New Roman","fo:font-weight":"bold"},"id":"8a50efb1-e221-42a2-972f-84e2846af5a0"}},{"id":"df0214b5-cb38-4b40-ab5e-80f6f9d0b2fc","title":"The Optimal Solution(s)","range":"(0,3)"}],"summaries":[]},"theme":{"id":"f7f73af7-90f2-4afe-854b-d4a569205111","importantTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F04137","svg:fill":"none"}},"minorTopic":{"type":"topic","properties":{"svg:fill":"none","fo:font-weight":"bold","fo:color":"#06ABD0"}},"expiredTopic":{"type":"topic","properties":{"fo:font-style":"italic","fo:text-decoration":" line-through"}},"centralTopic":{"properties":{"fo:color":"#000000","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"24pt","fo:font-style":"normal","border-line-width":"0","border-line-color":"#374C75","line-color":"#374C75","line-width":"3pt","svg:fill":"#FFFFFF"},"styleId":"39687c955b998eedc81008bf3f","type":"topic"},"boundary":{"properties":{"fo:font-style":"normal","fo:color":"#FFFFFF","fo:font-family":"Avenir Next","fo:font-weight":"600","fo:font-size":"14pt","svg:fill":"#E9E9E8","line-color":"#5E5E5E","line-pattern":"dot"},"styleId":"29f9b72a43c95e2d17c1ebd6c8","type":"boundary"},"floatingTopic":{"properties":{"svg:fill":"#EBEBEB","shape-class":"org.xmind.topicShape.roundedRect","border-line-width":"0pt","border-line-color":"#374C75","fo:color":"#332F2E","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:font-weight":"600","fo:font-style":"normal","line-class":"org.xmind.branchConnection.bight","line-color":"#5E5E5E","line-width":"2pt"},"styleId":"8edb0655eed84223023988f896","type":"topic"},"subTopic":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}},"mainTopic":{"type":"topic","properties":{"border-line-width":"2pt","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","svg:fill":"none","shape-class":"org.xmind.topicShape.underline","fo:color":"#091C34","fo:font-size":"16pt","fo:font-family":"Avenir Next","fo:font-weight":"500"}},"calloutTopic":{"properties":{"fo:font-weight":"600","fo:font-style":"normal","fo:font-size":"14pt","fo:font-family":"Avenir Next","border-line-width":"0","svg:fill":"#5E5E5E","fo:color":"#FFFFFF"},"styleId":"4379160bdc98a456dd60a8721d","type":"topic"},"summary":{"properties":{"shape-class":"org.xmind.summaryShape.square","line-width":"2pt","line-color":"#5E5E5E"},"styleId":"14394c4b1a5b6b534182699edf","type":"summary"},"summaryTopic":{"properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","line-color":"#5E5E5E","shape-class":"org.xmind.topicShape.roundedRect","svg:fill":"#EBEBEB","fo:color":"#091C34","fo:font-weight":"600","fo:font-style":"normal","fo:font-family":"Avenir Next","fo:font-size":"14pt","border-line-width":"0pt","border-line-color":"#5E5E5E"},"styleId":"963bfcbd450931f641aef94ec5","type":"topic"},"relationship":{"properties":{"line-width":"2pt","line-pattern":"dot","line-color":"#5E5E5E","fo:font-weight":"600","fo:font-style":"normal","fo:color":"#5E5E5E","fo:font-family":"Avenir Next","fo:font-size":"14pt","arrow-begin-class":"org.xmind.arrowShape.attached"},"styleId":"67596f401d995d448791686b97","type":"relationship"},"map":{"properties":{"multi-line-colors":"#F04137 #F8932E #FEC938 #A0C347 #06ABD0 #832A96","line-tapered":"tapered","svg:fill":"#F5F5FA"},"styleId":"c9c904312f6968e676f4fafd22","type":"map"},"level3":{"type":"topic","properties":{"line-class":"org.xmind.branchConnection.bight","line-width":"1pt","border-line-width":"2pt","fo:font-family":"Avenir Next","fo:font-size":"14pt","fo:color":"#091C34","fo:text-align":"left"}}},"settings":{"infoItems/infoItem":[{"type":"label","mode":"card"},{"type":"note","mode":"card"},{"type":"href","mode":"card"},{"type":"task","mode":"card"}]},"topicPositioning":"fixed","relationships":[{"id":"882723e1-72fd-4de2-b08f-d7de6972244b","end1Id":"7dd5c0dc-0161-494e-9af0-59349385028f","end2Id":"92115e2d-4504-4ce1-b43c-5d785a365632","controlPoints":{"0":{"x":73.16847505367105,"y":-70.39052285548905},"1":{"x":-144.66847505367105,"y":32.08878678291018}},"title":"","titleUnedited":true,"style":{"id":"64a305fa-e9d4-496a-94a7-79d800dac9b2","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#5E5E5E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.relationshipShape.curved","line-color":"#5E5E5E","line-width":"2pt","line-pattern":"solid","arrow-end-class":"org.xmind.arrowShape.triangle","arrow-begin-class":"org.xmind.arrowShape.attached"}}},{"id":"dd263db4-e4ec-4f4d-8087-52d4881b7732","end1Id":"e6a3e931-653f-4a04-9563-42c7ca68681a","end2Id":"24a6d412-3f9f-4ee9-8009-5848bccb983f","controlPoints":{"0":{"x":48.11818657247005,"y":-55.55205659674465},"1":{"x":-140.4867202136291,"y":29.05205659674465}},"titleUnedited":true,"style":{"id":"02623b5b-b9b5-4956-836d-7c33de03c882","properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-size":"14pt","fo:font-weight":"600","fo:color":"#5E5E5E","fo:text-align":"center","fo:text-decoration":"none","fo:text-transform":"manual","shape-class":"org.xmind.relationshipShape.curved","line-color":"#5E5E5E","line-width":"2pt","line-pattern":"solid","arrow-end-class":"org.xmind.arrowShape.triangle","arrow-begin-class":"org.xmind.arrowShape.attached"}}},{"id":"8670bad8-4c47-484a-8716-f9ea23355295","end1Id":"46ee6a50-1691-4e2b-8fea-265041d52590","end2Id":"cf3a5e13-3595-4290-93ca-ef883de52a25","controlPoints":{"0":{"x":80.94836795191429,"y":-56.9601434704378},"1":{"x":-119.11391861672837,"y":28.166113897375226}},"title":"","titleUnedited":true,"style":{"properties":{"fo:font-family":"'Avenir Next','Nunito Sans','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","line-pattern":"solid"},"id":"888d1f64-cbe9-424f-bbf3-90ecf9a849d2"}},{"id":"968672f9-0679-4360-8e45-2d930ef50672","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"0c8ab96d-11ea-444c-aaf4-da531f143ce0","controlPoints":{"0":{"x":-0.19395247322540854,"y":-129.5327567478458},"1":{"x":-155.5626669320386,"y":57.53275674784581}},"titleUnedited":true},{"id":"f634853e-2e86-4fb3-b85b-50c4230a6c84","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"c48fc95f-a042-4c3c-89ec-889bc645a722","controlPoints":{"0":{"x":53.54365431473275,"y":-129.62072184667917},"1":{"x":-93.90618615996175,"y":26.620721846679174}},"titleUnedited":true},{"id":"3bb8abe2-0a99-4c3b-bfff-6331efca0377","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"eee21b04-93b6-4b8c-ad4f-3ad8a3f1f642","controlPoints":{"0":{"x":107.11634034238057,"y":-29.62949860825519},"1":{"angle":0.5235987755982988,"amount":0.33}},"titleUnedited":true},{"id":"ae516784-11b0-4a71-a408-e3e1e9feaa83","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"659aef8b-bab3-4168-96a6-4c8c2375e763","controlPoints":{"0":{"x":160.08718225685504,"y":3.2864704554078408},"1":{"x":-80.06869425757066,"y":-0.8379456480846628}},"titleUnedited":true},{"id":"370456dd-c796-4d26-9cc2-c8c66c14fe18","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"1d8b74ac-aedb-42d3-bde6-d8a33956d87d","controlPoints":{"0":{"x":77.40453865598636,"y":24.43614895288185},"1":{"x":-124.08596503889612,"y":1.158667151899877}},"titleUnedited":true},{"id":"45062f3f-7ed7-4194-84f1-c6f42d061b2b","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"4e75ef91-6b83-45cb-a15b-ca4d5e4440e8","controlPoints":{"0":{"angle":0.5235987755982988,"amount":0.33},"1":{"x":-127.5505003665611,"y":-57.89860247358854}},"titleUnedited":true},{"id":"71534473-dd36-49a1-a202-be0c3294fb89","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"b092d7bd-ff2f-42f7-804b-c5fd39f7cc43","controlPoints":{"0":{"angle":0.5235987755982988,"amount":0.33},"1":{"x":-180.3938281419828,"y":11.507996837659903}},"titleUnedited":true},{"id":"ad984f9a-b3bc-4963-97a2-41320c311223","end1Id":"88bae344-e96c-4d03-9b80-211b24b587ca","end2Id":"1b7ea39b-421f-4386-b979-58896c89ceb9","controlPoints":{"0":{"x":-1.7767731979380414,"y":102.97514512871561},"1":{"x":-210.35085966629833,"y":-68.47514512871561}},"titleUnedited":true},{"id":"e0fcaf7e-cdba-4d12-82e4-a8528fa76ef0","end1Id":"cf3a5e13-3595-4290-93ca-ef883de52a25","end2Id":"5607d896-471c-4795-a12f-350ca38fc75f","controlPoints":{"0":{"x":119.5,"y":2},"1":{"x":-218.5,"y":0}},"titleUnedited":true}]},{"id":"b4e9b780480bad1afec79855aa","class":"sheet","title":"Map 4","rootTopic":{"id":"2b9a27ef2d08e3fb761beaef9d","class":"topic","title":"HVAC Energy Optimization Framework","structureClass":"org.xmind.ui.map.unbalanced","children":{"attached":[{"id":"3a9b9a9fe54927d9974958fd49","title":"Extrinsic Parameters","children":{"attached":[{"title":"Forecasting Model","id":"a494dc31-4327-45b1-b7fd-81db6468eb5c","children":{"attached":[{"title":"Power Consumption","id":"59a02a63-497c-43a7-877c-266c4a28b14c","children":{"attached":[{"title":"To be benchmarks","id":"fec16de6-de21-4a94-b742-5e8bed17a9ba"}]},"boundaries":[{"id":"ae5a0666-b172-4378-ac5c-bcfc85c9ea94","title":"For measuring saving amount","range":"(0,0)"}]},{"title":"Cooling Load","id":"d992f816-a368-473c-9fcf-a09730168bef","children":{"attached":[{"title":"To be reduced","id":"7d310a56-b3c6-4598-8a55-8a91015ad7da","children":{"attached":[{"title":"Real-time demand detection/forecasting","id":"c5c1648b-a667-4743-a94a-601b98d94c2e"}]}}]},"summaries":[],"boundaries":[{"id":"031f6597-dd72-474c-a5a9-106163508f73","title":"Optimization via direct demand cut","range":"(0,0)"}]}]}}]}},{"id":"ee6a3929c02a74478d69da2c81","title":"Intrinsic + Extrinsic Parameters","children":{"attached":[{"title":"Approximation Model","id":"c6c78bd9-5942-4afe-b8da-abebd57a96b2","children":{"attached":[{"title":"Power to be consumed","id":"37be59ea-bd76-4c2e-bcad-1a25db3566fb"},{"title":"Cooling Load to be Provided","id":"4926aed4-a9c4-4fc6-99ec-7eed1ff2a3ee"}]},"boundaries":[{"id":"4bf13f70-2a68-4f8e-8669-1268cadb2922","title":"Optimization via changing operational patterns","range":"(0,1)"}]}]},"summaries":[]}]},"extensions":[{"content":[{"content":"2","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}]},"theme":{"id":"db791d1fe94b291056ad2839c5","importantTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F8F7F7","svg:fill":"#111111"}},"minorTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F8F7F7","svg:fill":"#666666"}},"expiredTopic":{"type":"topic","properties":{"fo:font-style":"italic","fo:text-decoration":" line-through"}},"boundary":{"properties":{"fo:color":"#FFFFFF","fo:font-family":"NeverMind","fo:font-size":"13pt","fo:font-style":"normal","fo:font-weight":"700","line-color":"#F6212D","svg:fill":"none"},"styleId":"3d5eab6c-f768-4c73-9dc5-ac2795f45013","type":"boundary"},"calloutTopic":{"properties":{"fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"600","fo:color":"#FFFFFF","svg:fill":"#ADADAD"},"styleId":"3c9c5a2b-e527-4e77-aa96-51b2c73cb4e3","type":"topic"},"centralTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"28pt","fo:font-style":"normal","fo:font-weight":"600","line-color":"#333333","line-width":"4","svg:fill":"#F6212D"},"styleId":"c67dfd9d-476c-47bf-a561-49476f742e33","type":"topic"},"floatingTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"16pt","fo:font-style":"normal","fo:font-weight":"600","line-color":"#292929","line-width":"2","fo:color":"#FFFFFF","svg:fill":"#ADADAD"},"styleId":"b34338f8-c30f-4520-9248-a1da562705cb","type":"topic"},"mainTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"20pt","fo:font-style":"normal","fo:text-align":"left","fo:font-weight":"500","line-width":"3"},"styleId":"8506cd5f-ad7a-4c4c-a64c-8166a945c78a","type":"topic"},"map":{"properties":{"svg:fill":"#FFFFFF"},"styleId":"afe4154f-100a-49c3-9009-900be28ca289","type":"map"},"relationship":{"properties":{"arrow-begin-class":"org.xmind.arrowShape.none","arrow-end-class":"org.xmind.arrowShape.triangle","fo:color":"#292929","fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"normal","line-color":"#292929","line-pattern":"dash"},"styleId":"1ac21f4e-6b09-42fc-a309-e75c8a988f83","type":"relationship"},"subTopic":{"properties":{"border-line-width":"0","fo:color":"#333333","fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"500","shape-class":"org.xmind.topicShape.roundedRect","fo:text-align":"left","svg:fill":"#F8F7F7"},"styleId":"a331a2ef-4979-4f11-8fe3-d4bcc95c1fe2","type":"topic"},"summary":{"properties":{"line-color":"#292929","line-width":"2","shape-class":"org.xmind.summaryShape.round"},"styleId":"751cad1a-a7dd-46d7-ad49-2b864e9af36d","type":"summary"},"summaryTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"16pt","fo:font-style":"normal","fo:font-weight":"600","line-class":"org.xmind.branchConnection.curve","line-width":"2","svg:fill":"#4051B5"},"styleId":"443dd197-6151-43ef-8f4b-11b61fed11fe","type":"topic"}},"settings":{"infoItems/infoItem":[{"type":"label","mode":"card"},{"type":"note","mode":"card"},{"type":"href","mode":"card"},{"type":"task","mode":"card"}]},"topicPositioning":"fixed"}]

==> figures/manifest.json <==
{"file-entries":{"content.json":{},"metadata.json":{},"resources/c4a6645a15caf9510b75e0388691274c95cb7800940c51f54eb491a43dbe2079.svg":{},"resources/de44377befa2d676265ea7fa2a453fb84e470a762b785655884dd4e352f40b0a.svg":{},"resources/a3c3ba37e2df7ae6a825ef25f75fff3d04acb417cb4b06b6177cdd22a02472f1.svg":{},"Thumbnails/thumbnail.png":{}}}

==> figures/metadata.json <==
{"creator":{"name":"Vana","version":"10.2.1.202007272308"},"activeSheetId":"b4e9b780480bad1afec79855aa"}
